Re2G: Retrieve, Rerank, Generate

As demonstrated by GPT-3 and T5, transformers grow in capability as parameter spaces become larger and larger. However, for tasks that require a large amount of knowledge, non-parametric memory allows models to grow dramatically with a sub-linear increase in computational cost and GPU memory requirements. Recent models such as RAG and REALM have introduced retrieval into conditional generation. These models incorporate neural initial retrieval from a corpus of passages. We build on this line of research, proposing Re2G, which combines both neural initial retrieval and reranking into a BART-based sequence-to-sequence generation. Our reranking approach also permits merging retrieval results from sources with incomparable scores, enabling an ensemble of BM25 and neural initial retrieval. To train our system end-to-end, we introduce a novel variation of knowledge distillation to train the initial retrieval, reranker, and generation using only ground truth on the target sequence output. We find large gains in four diverse tasks: zero-shot slot filling, question answering, fact-checking, and dialog, with relative gains of 9% to 34% over the previous state-of-the-art on the KILT leaderboard. We make our code available as open source at https://github.com/IBM/kgi-slot-filling/tree/re2g.

==> reviews_and_response.txt <==
NAACL commitment

Title
=====
Re2G: Retrieve, Rerank, Generate

Authors
=======
Michael Glass, mrglass@us.ibm.com
Gaetano Rossiello, Gaetano.Rossiello@ibm.com
Md Faisal Mahbub Chowdhury, mchowdh@us.ibm.com
Ankita Rajaram Naik, arnaik@umass.edu
Pengshan Cai, pengshancai@umass.edu
Alfio Gliozzo, gliozzo@us.ibm.com

Paper Link
==========
https://openreview.net/forum?id=_R7UMusdRsc

Comments
========
A number of reviewers asked for a comparison to Fusion-in-Decoder on KILT. We can add a citation to Piktus, Aleksandra, et al. "The Web Is Your Oyster--Knowledge-Intensive NLP against a Very Large Web Corpus." arXiv preprint arXiv:2112.09924 (2021) which evaluates the FiD model on a number of KILT datasets. But note that this was posted as a preprint on December 18th, less than a month prior to the NAACL submission deadline of January 15th.

Also a small correction: Reviewer uftK indicated "No usable software released.", but we are releasing all of our model code and trained models.







=======================================================================
Metareview 
=======================================================================
The paper presents a novel protocol for using a retrieval module to augment a PLM, whereby a reranking model is introduced between the retrieval system and the PLM allowing for improved passage selection. Using reranking critically allows the proposed method to merge passages retrieved from multiple distinct retrieval systems (e.g., BM-25, DPR). While the use of a simple retrieval system followed by a more computationally expensive reranker is common in IR research, it has not yet been explored in the context of retrieval augmented NLP models. Experiments demonstrate that reranking provides strong gains on some KILT tasks. However, the current state of the paper is weakened by the lack of comparison to Reciprocal Rank Fusion and FiD. The presentation also could be improved in terms of consistently communicating the novel contributions of the paper.

Summary Of Reasons To Publish:
Well motivated novel application of techniques from the IR literature to retrieval augmented NLP
Strong experimental results on KILT
Well written
Informative abolation experiments
The paper will influence the architecture of future retrieval augmented models.

Summary Of Suggested Revisions:

The reviewers primary complaints about the paper are around novelty, as many of the individual components investigated in this paper have been previously been investigated in another context. The impact of the paper would very like be improved if the paper was revised to assert even clearly through out the paper what novel contributions are being made. I like the bullet points listed at the end of the introduction. However, some of the claims around the distillation method might need to be clarified with respect to prior work.

If possible, the paper would also be strengthened by including experiments combining the DPR and BM25 retrieval results using alternative methods for combining rankings from two different IR systems (e.g., Reciprocal Rank Fusion).

Include experiments comparing to FiD as well as discussion contrasting the two methods. This is strongly recommends as it was flagged by two reviewers. Ideally, you could see if using a reranker could improve results obtained using FiD. Credible results from such an experiment should improve the impact of the paper.

Including only 5 out of 11 dataset from KILT will lead readers to be skeptical of how well the method being proposed generally performs. Strongly consider including better motivation for using a subset of the tests or include results on the datasets in the final version of the paper.


Response
========
We would like to thank the reviewers for very helpful reviews. There are a number of interesting recommendations for future work.

One reviewer and the metareviewer asked for experiments on reciprocal rank fusion as a baseline for the reranker. We have experiments on this, but omitted them for space limitations. We can add these results to the appendix.

A number of reviewers asked for a comparison to Fusion-in-Decoder on KILT. We can add a citation to Piktus, Aleksandra, et al. "The Web Is Your Oyster--Knowledge-Intensive NLP against a Very Large Web Corpus." arXiv preprint arXiv:2112.09924 (2021) which evaluates the FiD model on a number of KILT datasets. But note that this was posted as a preprint on December 18th, less than a month prior to the NAACL submission deadline of January 15th.

The metareviewer raised a concern over evaluating on 5 out of 11 KILT datasets. Note that KILT spans 5 distinct tasks: slot filling, dialog, fact checking, QA, and entity linking.  We addressed slot filling, dialog, fact checking and short answer QA. We are working on other KILT tasks as well, ELI5 (long form QA) and the entity-linking datasets. Describing these additional tasks and the adaptations we are making to our model to advance the SOTA will be beyond the scope of a single paper.

Also a small correction: Reviewer uftK indicated "No usable software released.", but we are releasing all of our model code and trained models.



Additional possible response content
====================================

We could include results on the other slot filling task, zsRE, but note that retrieval performance was already at 98.49% R-Precision and 99.23% Recall@5. So there is not much headroom.


==> submission_info.txt <==
Re2G: Retrieve, Rerank, Generate

As demonstrated by GPT-3 and T5, transformers grow in capability as parameter spaces become larger and larger.  However, for tasks that require a large amount of knowledge, non-parametric memory allows models to grow dramatically with a sub-linear increase in computational cost and GPU memory requirements.  Recent models such as RAG and REALM have introduced retrieval into conditional generation.  These models incorporate neural initial retrieval from a corpus of passages.  We build on this line of research, proposing Re2G, which combines both neural initial retrieval and reranking into a BART-based sequence-to-sequence generation.  Our reranking approach also permits merging retrieval results from sources with incomparable scores, enabling an ensemble of BM25 and neural initial retrieval.  To train our system end-to-end, we introduce a novel variation of knowledge distillation to train the initial retrieval, reranker and generation using only ground truth on the target sequence output.  We find large gains in four diverse tasks: zero-shot slot filling, question answering, fact checking and dialog, with relative gains of 9% to 34% over the previous state-of-the-art on the KILT leaderboard.  We make our code available as open source.


Michael Glass, mrglass@us.ibm.com
Gaetano Rossiello, Gaetano.Rossiello@ibm.com
Md Faisal Mahbub Chowdhury, mchowdh@us.ibm.com
Ankita Rajaram Naik, arnaik@umass.edu
Pengshan Cai, pengshancai@umass.edu
Alfio Gliozzo, gliozzo@us.ibm.com
